Causal-horizon scaling of prompt X(3872) formation lengths

A causal-horizon ensemble relates changes in prompt production to spatial correlations involved in forming $\X$. Each horizon represents the spatial coherence range of an early-field pulse. For weak phase fluctuations and overlap widths small compared with the mean horizon, ensemble averaging makes the fractional loss of formation probability proportional to the Gaussian source-state overlap width. Extending this dependence as an effective law at finite attenuation, we compare three states to eliminate the common field coefficient. A common-slope fit to matched LHCb prompt $\X/\Ps$ and $\Ps/\Jp$ ratios at 13 TeV gives conditional formation scales. With a common Gaussian source, common field coupling, fixed relative production baselines and a direct-$\Jp$ reference, the central fit requires a source root-mean-square width above about 0.60 fm and an $\X$ effective Gaussian RMS separation of at least about 1.25 fm. The same assumptions require at least a factor of about 4.5 increase in the $\X$ formation probability relative to its no-field value between 4--6 and 12--14 GeV/$c$ in $2<y<3$. Calculations with finite feed-down and a nodal reference assess the length calibration. A matched three-state activity measurement tests the same spatial slope without an additional activity-dependent parameter.

==> README.txt <==
Causal-Horizon scaling of prompt X(3872) formation lengths
Yi Yang
Revised preprint, 2026-10-30

Reading copy: x_formation_PTEP.pdf
Ordinary 12pt single-column, double-spaced A4 preprint, square citations.
All text, the response appendix and bibliography are in ONE main.tex.
All THREE active figure PDFs are directly beside main.tex.
Compile with PDFLaTeX three times.

Figures: 1 charmonium activity; 2 matched three-state slope fit;
3 positive-Gaussian source/envelope boundary. The fit, experimental inputs
and these three figure files are unchanged from v12.

The jet comparison and figure have been removed. Source readings and code
remain in data/ as an explicitly unused archive. The replacement appendix
contains the nonlinear lower-bound condition, exact finite-pulse checks,
and a fixed orthogonal nodal-reference calculation.

The text explicitly states common field coupling. The inferred lengths are
effective Gaussian formation scales. The finite parent example anchors its
observed fractions in the high-pT reference bin; it is not a new matched
parent-fraction measurement or a refit to the 21 data points.

New calculated checks are labelled as model calculations, not data or
confidence limits. No fit parameter was added to the primary analysis.
Acknowledgments and Data Availability preserve the author-approved text.
No submission action was taken.

Notation/readability revision: phase variance is sigma_phi^2 throughout the
main text and Appendix, while statistical chi^2 and chi_c state names are
preserved. The causal horizon leads the abstract; short subsections are
merged and radial nodes are defined explicitly. Calculations are unchanged.

